Jolia 2: Reconciling Vision-Language Alignment and Dense Visual Learning for 3D CT Foundation Models

A foundation model should serve many tasks with one encoder. In CT, finding classification and segmentation are the two most common tasks, yet no model leads on both. Image-text alignment learns global representations adapted for classification, but leaves spatial features weakly structured. Image-only self-supervision and segmentation training give well-structured spatial features, but lag behind on classification. We argue that this trade-off comes from a missing spatial signal in report alignment, and that organ masks can supply it. We introduce Jolia 2, a foundation model trained with a novel method, MaTIS (Masks, Text and Image Self-supervision), which adds organ masks to report alignment and image-only self-supervision. It builds on ConQuer, which aligns organ queries with the matching sections of the report and was used to train the first version of Jolia. The masks now guide where each organ query looks and train the spatial features through a segmentation head. Masks come from an automatic segmentation model, with no human annotation, and are used as training targets, not at inference, unlike most mask-based methods. On five backbones, this improves both tasks by 1.8 AUC on finding classification, and 3.0 Dice for segmentation on average over ConQuer. A coarse signal, like a point or a box per organ keeps most of the gain. Jolia 2, trained with MaTIS on public data, ranks first among about 30 CT models on finding classification (mean AUC 88.9 vs. 85.9), and leads zero-shot classification and retrieval. Additionally, Jolia 2 helps to bridge the gap between finding classification and segmentation: with a frozen encoder, it is ahead of all self-supervised and vision-language models, only behind a supervised segmentation model. These results show that one frozen encoder can serve both tasks, once report alignment receives a spatial signal. Weights will be released shortly.

==> figures/data/query_top5_mapped.tsv <==
# Mass of the attention in the top 5 % of tokens per query (supervised by a TotalSegmentator mask in training, * = surrogate mask, not scored),
# mean over the 4 benchmark test sets (all test volumes; organ-query benchmark, setup geometry, scale 0).
# jolia = jolia1, joliatwo = jolia_1mm_dts. up = 1 if joliatwo >= jolia. Generated by fig_top5.py --layout tsv.
y	name	jolia	joliatwo	up
0	Diaphragm*	0.3193	0.5985	1
1	Breast*	0.7932	0.6951	0
2	Pleura	0.4858	0.6973	1
3	Lungs	0.6591	0.6986	1
4	Brain	0.1382	0.6992	1
5	Muscle	0.1747	0.8376	1
6	Gastrointestinal tract	0.4815	0.8439	1
7	Femurs	0.2854	0.8770	1
8	Uterus*	0.5676	0.8917	1
9	Bladder	0.6184	0.8918	1
10	Sacrum	0.2354	0.8926	1
11	Bone	0.5172	0.8974	1
12	Pulmonary artery*	0.3854	0.9072	1
13	Prostate	0.4122	0.9072	1
14	Hip	0.1837	0.9105	1
15	Pericardium*	0.6459	0.9110	1
16	Hepatic vein	0.3017	0.9121	1
17	Biliary	0.4863	0.9121	1
18	Liver	0.5228	0.9127	1
19	Trachea	0.7230	0.9157	1
20	Seminal vesicle*	0.3916	0.9184	1
21	Heart	0.3593	0.9190	1
22	Iliac vein	0.2678	0.9201	1
23	Mediastinum	0.6964	0.9242	1
24	Sternum	0.5344	0.9370	1
25	Small bowel	0.3948	0.9476	1
26	Brachiocephalic vein	0.1311	0.9485	1
27	Superior vena cava	0.3157	0.9534	1
28	Iliac artery	0.2276	0.9580	1
29	Esophagus	0.7199	0.9584	1
30	Pulmonary vein	0.1518	0.9610	1
31	Scapulae	0.2908	0.9625	1
32	Large bowel	0.5481	0.9668	1
33	Appendix*	0.3976	0.9668	1
34	Colon	0.3637	0.9670	1
35	Thyroid	0.5809	0.9740	1
36	Atrial appendage	0.1233	0.9794	1
37	Subclavian artery	0.2320	0.9798	1
38	Stomach	0.6100	0.9854	1
39	Clavicles	0.2182	0.9867	1
40	Duodenum	0.2259	0.9901	1
41	Gallbladder	0.4951	0.9902	1
42	Kidneys	0.5687	0.9905	1
43	Ribs	0.6306	0.9905	1
44	Splenic vein	0.3856	0.9911	1
45	Spleen	0.7301	0.9914	1
46	Brachiocephalic trunk	0.1487	0.9922	1
47	Portal vein	0.4680	0.9923	1
48	Pancreas	0.4565	0.9928	1
49	Common carotid artery	0.1331	0.9936	1
50	Spine	0.6013	0.9943	1
51	Adrenal glands	0.8063	0.9947	1
52	Aorta	0.5055	0.9953	1
53	Spinal cord	0.2378	0.9974	1
54	Inferior vena cava	0.4367	0.9981	1


==> figures/data/query_top5_unmapped.tsv <==
# Mass of the attention in the top 5 % of tokens per query (never supervised by a mask),
# mean over the 4 benchmark test sets (all test volumes; organ-query benchmark, setup geometry, scale 0).
# jolia = jolia1, joliatwo = jolia_1mm_dts. up = 1 if joliatwo >= jolia. Generated by fig_top5.py --layout tsv.
y	name	jolia	joliatwo	up
0	Testis	0.1461	0.1562	1
1	Sinus	0.2107	0.1838	0
2	Scrotum	0.2506	0.1869	0
3	Penis	0.2738	0.2118	0
4	Fallopian tube	0.1746	0.2615	1
5	Rectum	0.3323	0.2671	0
6	Portal artery	0.1014	0.2718	1
7	Inferior mesenteric vein	0.2174	0.2806	1
8	Pelvis	0.2228	0.2925	1
9	Anus	0.1313	0.2991	1
10	Gonadal vein	0.2135	0.3028	1
11	Skin	0.2092	0.3217	1
12	Hepatic artery	0.1810	0.3247	1
13	Total organs	0.2204	0.3352	1
14	Renal artery	0.3488	0.3379	0
15	Ovaries	0.5152	0.3705	0
16	Abdominal wall	0.4863	0.3817	0
17	Superior mesenteric artery	0.2898	0.3832	1
18	Ovarian vein	0.1607	0.3832	1
19	Vagina	0.2435	0.4083	1
20	Chest soft tissues	0.2171	0.4090	1
21	Chest	0.3230	0.4141	1
22	Retroperitoneum	0.3070	0.4195	1
23	Splenic artery	0.2711	0.4522	1
24	Chest soft tissue	0.1852	0.4841	1
25	Joint	0.2113	0.4991	1
26	Orbit	0.2411	0.5102	1
27	Subclavian vein	0.1410	0.5291	1
28	Skull	0.1054	0.5728	1
29	Mesenteric	0.4448	0.5889	1
30	Inferior mesenteric artery	0.2679	0.6248	1
31	Renal vein	0.3071	0.6561	1
32	Epididymis	0.1703	0.6757	1
33	Ureter	0.6205	0.6817	1
34	Ovarian artery	0.1555	0.7246	1
35	Urinary	0.3621	0.7800	1
36	Soft tissues	0.7224	0.7840	1
37	Chest wall	0.2379	0.8093	1
38	Peritoneum	0.4755	0.8424	1
39	Lymph nodes	0.5733	0.8811	1
40	Abdominal cavity	0.6874	0.9028	1
41	Superior mesenteric vein	0.2684	0.9048	1

